Physical Layer Message Prediction for 5G Radio Access Network Protocols

Protocol reverse engineering stands as the cutting-edge approach in security research. This paper presents a framework capable of reverse engineering the communications within a mobile communication system. Our focus is on systems released by the 3GPP, with an emphasis on 5G NR. Our approach leverages the available context and syntax of the 5G standard to predict subsequent messages. This approach relies on a Transformer model and is trained based on an open-source 5G system implementation, emulating a base station and several user equipments. The prediction targets messages at the physical layer.

==> fig/probs.csv <==
token,sample,prob
0,0,0.0001430511474609375
1,0,0.2255859375
2,0,6.5267086029052734e-06
3,0,6.532669067382812e-05
4,0,0.0015716552734375
5,0,0.02099609375
6,0,0.04052734375
7,0,0.0537109375
8,0,0.17578125
9,0,0.271484375
10,0,0.17578125
11,0,0.001495361328125
12,0,0.0008087158203125
13,0,0.007598876953125
14,0,2.8967857360839844e-05
15,0,1.2479722499847412e-07
16,0,0.009033203125
17,0,3.546476364135742e-06
18,0,0.0012969970703125
19,0,2.5510787963867188e-05
20,0,0.00014209747314453125
21,0,0.000461578369140625
22,0,8.535385131835938e-05
23,0,9.238719940185547e-07
24,0,8.419156074523926e-07
25,0,0.0001430511474609375
26,0,0.011962890625
27,0,0.0002460479736328125
28,0,2.5391578674316406e-05
29,0,9.834766387939453e-07
30,0,1.7762184143066406e-05
31,0,0.0002574920654296875

0,1,2.6941299438476562e-05
1,1,2.592802047729492e-06
2,1,2.0139850676059723e-08
3,1,2.546585164964199e-09
4,1,9.238719940185547e-06
5,1,4.7497451305389404e-07
6,1,2.4586915969848633e-06
7,1,3.3527612686157227e-07
8,1,2.3484230041503906e-05
9,1,7.7858567237854e-07
10,1,0.00010204315185546875
11,1,0.0002689361572265625
12,1,6.444752216339111e-07
13,1,0.00017833709716796875
14,1,1.5020370483398438e-05
15,1,0.0002155303955078125
16,1,1.33514404296875e-05
17,1,0.99609375
18,1,0.001129150390625
19,1,1.210719347000122e-07
20,1,2.7418136596679688e-05
21,1,9.778887033462524e-09
22,1,0.0016937255859375
23,1,9.462237358093262e-07
24,1,5.21540641784668e-06
25,1,2.7418136596679688e-05
26,1,0.00012493133544921875
27,1,1.909211277961731e-07
28,1,2.584420144557953e-08
29,1,4.6798959374427795e-08
30,1,0.000518798828125
31,1,0.000244140625

0,2,3.838539123535156e-05
1,2,2.08092387765646e-09
2,2,9.458744898438454e-11
3,2,6.984919309616089e-10
4,2,1.673470251262188e-09
5,2,2.246815711259842e-08
6,2,9.73232090473175e-08
7,2,2.7008354663848877e-08
8,2,7.562339305877686e-07
9,2,6.444752216339111e-07
10,2,3.6135315895080566e-07
11,2,1.816079020500183e-07
12,2,2.644956111907959e-07
13,2,5.513429641723633e-07
14,2,1.8533319234848022e-07
15,2,0.0002689361572265625
16,2,2.0302832126617432e-07
17,2,0.000362396240234375
18,2,1.2755393981933594e-05
19,2,6.07222318649292e-07
20,2,3.8623809814453125e-05
21,2,0.0001373291015625
22,2,6.0498714447021484e-06
23,2,0.00081634521484375
24,2,2.2411346435546875e-05
25,2,3.838539123535156e-05
26,2,0.000766754150390625
27,2,0.00023746490478515625
28,2,0.00130462646484375
29,2,0.00147247314453125
30,2,0.361328125
31,2,0.6328125

0,3,2.339482307434082e-06
1,3,0.98828125
2,3,1.2636184692382812e-05
3,3,1.8253922462463379e-06
4,3,0.00035858154296875
5,3,6.29425048828125e-05
6,3,4.124641418457031e-05
7,3,9.489059448242188e-05
8,3,0.00016689300537109375
9,3,7.581710815429688e-05
10,3,0.0006103515625
11,3,0.0003376007080078125
12,3,6.67572021484375e-06
13,3,0.00023937225341796875
14,3,4.076957702636719e-05
15,3,1.4042598195374012e-09
16,3,0.007781982421875
17,3,4.7963112592697144e-08
18,3,0.000507354736328125
19,3,5.1975250244140625e-05
20,3,2.3096799850463867e-06
21,3,2.002716064453125e-05
22,3,0.00061798095703125
23,3,1.7578713595867157e-08
24,3,1.436471939086914e-05
25,3,2.3096799850463867e-06
26,3,1.4483928680419922e-05
27,3,1.6670674085617065e-07
28,3,9.720679372549057e-09
29,3,9.604264050722122e-10
30,3,1.3737007975578308e-08
31,3,9.825453162193298e-08

0,4,3.382563591003418e-06
1,4,2.1338462829589844e-05
2,4,0.5625
3,4,0.4375
4,4,0.0003108978271484375
5,4,0.0001125335693359375
6,4,3.504753112792969e-05
7,4,1.8835067749023438e-05
8,4,4.589557647705078e-06
9,4,3.743171691894531e-05
10,4,9.894371032714844e-06
11,4,9.179115295410156e-06
12,4,0.0002918243408203125
13,4,9.59634780883789e-06
14,4,6.616115570068359e-06
15,4,9.059906005859375e-06
16,4,1.5366822481155396e-07
17,4,8.702278137207031e-06
18,4,4.71482053399086e-09
19,4,9.357929229736328e-06
20,4,3.3676624298095703e-06
21,4,2.181529998779297e-05
22,4,4.827976226806641e-06
23,4,0.0002422332763671875
24,4,2.9243528842926025e-07
25,4,3.382563591003418e-06
26,4,5.62518835067749e-07
27,4,9.953975677490234e-06
28,4,1.0192394256591797e-05
29,4,0.0001773834228515625
30,4,3.9301812648773193e-07
31,4,1.6530975699424744e-08

0,5,1.169741153717041e-06
1,5,5.435943603515625e-05
2,5,2.5033950805664062e-05
3,5,8.344650268554688e-05
4,5,7.497146725654602e-08
5,5,3.4421682357788086e-06
6,5,1.4603137969970703e-06
7,5,6.4373016357421875e-06
8,5,1.8998980522155762e-06
9,5,4.00543212890625e-05
10,5,1.2889504432678223e-06
11,5,6.891787052154541e-07
12,5,1.2993812561035156e-05
13,5,7.562339305877686e-07
14,5,4.172325134277344e-07
15,5,1.239776611328125e-05
16,5,4.291534423828125e-06
17,5,2.1645973902195692e-10
18,5,0.000568389892578125
19,5,1.0
20,5,1.169741153717041e-06
21,5,0.000244140625
22,5,1.52587890625e-05
23,5,3.771856427192688e-08
24,5,0.00038909912109375
25,5,1.169741153717041e-06
26,5,4.627509042620659e-09
27,5,1.4483928680419922e-05
28,5,4.57763671875e-05
29,5,5.9604644775390625e-06
30,5,1.3969838619232178e-07
31,5,4.98257577419281e-08

0,6,1.5974044799804688e-05
1,6,2.4884939193725586e-06
2,6,3.3651303965598345e-10
3,6,2.6193447411060333e-10
4,6,1.2293457984924316e-07
5,6,1.4621764421463013e-07
6,6,5.140900611877441e-07
7,6,4.500150680541992e-06
8,6,5.7220458984375e-06
9,6,2.849847078323364e-07
10,6,7.420778274536133e-06
11,6,8.285045623779297e-06
12,6,4.7124922275543213e-07
13,6,5.4836273193359375e-05
14,6,4.5634806156158447e-07
15,6,2.812594175338745e-07
16,6,2.0503997802734375e-05
17,6,1.4066696166992188e-05
18,6,1.4435499906539917e-07
19,6,1.5916157281026244e-10
20,6,1.5974044799804688e-05
21,6,9.632110595703125e-05
22,6,5.168840289115906e-08
23,6,0.0001316070556640625
24,6,1.4543533325195312e-05
25,6,1.5974044799804688e-05
26,6,0.6484375
27,6,1.704692840576172e-05
28,6,8.7738037109375e-05
29,6,2.6345252990722656e-05
30,6,0.006744384765625
31,6,0.345703125

0,7,2.905726432800293e-06
1,7,0.984375
2,7,9.179115295410156e-06
3,7,1.0058283805847168e-06
4,7,0.000301361083984375
5,7,5.841255187988281e-05
6,7,4.792213439941406e-05
7,7,0.000270843505859375
8,7,0.0002651214599609375
9,7,6.031990051269531e-05
10,7,0.0011749267578125
11,7,0.000885009765625
12,7,9.357929229736328e-06
13,7,0.0008697509765625
14,7,2.765655517578125e-05
15,7,5.180481821298599e-09
16,7,0.00909423828125
17,7,8.66129994392395e-08
18,7,0.000637054443359375
19,7,2.6106834411621094e-05
20,7,2.86102294921875e-06
21,7,8.761882781982422e-06
22,7,0.00020694732666015625
23,7,7.566995918750763e-09
24,7,3.147125244140625e-05
25,7,2.86102294921875e-06
26,7,4.4345855712890625e-05
27,7,1.424923539161682e-07
28,7,1.4086253941059113e-08
29,7,1.0186340659856796e-09
30,7,2.1187588572502136e-08
31,7,1.8905848264694214e-07

0,8,1.3649463653564453e-05
1,8,0.00011110305786132812
2,8,0.6171875
3,8,0.375
4,8,0.00148773193359375
5,8,0.0002384185791015625
6,8,0.000125885009765625
7,8,1.2934207916259766e-05
8,8,3.933906555175781e-05
9,8,0.00022411346435546875
10,8,0.00018596649169921875
11,8,8.296966552734375e-05
12,8,0.000629425048828125
13,8,9.775161743164062e-05
14,8,1.2159347534179688e-05
15,8,2.396106719970703e-05
16,8,2.207234501838684e-07
17,8,0.002227783203125
18,8,2.3283064365386963e-08
19,8,6.109476089477539e-06
20,8,1.3589859008789062e-05
21,8,1.633167266845703e-05
22,8,0.0003204345703125
23,8,0.00067901611328125
24,8,1.0104849934577942e-07
25,8,1.3649463653564453e-05
26,8,4.649162292480469e-06
27,8,9.894371032714844e-06
28,8,2.5480985641479492e-06
29,8,8.7738037109375e-05
30,8,5.632638931274414e-06
31,8,9.499490261077881e-08

0,9,1.1473894119262695e-06
1,9,3.886222839355469e-05
2,9,9.238719940185547e-07
3,9,1.780688762664795e-06
4,9,1.885928213596344e-08
5,9,7.031485438346863e-08
6,9,2.0023435354232788e-08
7,9,2.1420419216156006e-08
8,9,3.306195139884949e-08
9,9,6.258487701416016e-07
10,9,2.828892320394516e-08
11,9,2.0721927285194397e-08
12,9,5.438923835754395e-07
13,9,3.748573362827301e-08
14,9,3.241002559661865e-07
15,9,9.677023626863956e-10
16,9,1.6689300537109375e-06
17,9,1.482476363889873e-10
18,9,8.905772119760513e-09
19,9,1.8715858459472656e-05
20,9,1.1473894119262695e-06
21,9,0.99609375
22,9,7.867813110351562e-06
23,9,0.003814697265625
24,9,3.314018249511719e-05
25,9,1.1473894119262695e-06
26,9,2.586841583251953e-05
27,9,6.29425048828125e-05
28,9,0.00020885467529296875
29,9,0.0003662109375
30,9,3.314018249511719e-05
31,9,0.00011205673217773438

0,10,5.662441253662109e-06
1,10,0.6015625
2,10,0.033935546875
3,10,0.00148773193359375
4,10,0.322265625
5,10,0.003692626953125
6,10,0.0020294189453125
7,10,0.008544921875
8,10,0.0010528564453125
9,10,0.000102996826171875
10,10,0.005706787109375
11,10,0.0093994140625
12,10,0.0001811981201171875
13,10,0.00628662109375
14,10,0.000640869140625
15,10,2.0605511963367462e-08
16,10,0.004058837890625
17,10,1.8358230590820312e-05
18,10,1.996755599975586e-06
19,10,8.66129994392395e-08
20,10,5.632638931274414e-06
21,10,2.7567148208618164e-07
22,10,1.5735626220703125e-05
23,10,2.1792948246002197e-07
24,10,8.828938007354736e-07
25,10,5.632638931274414e-06
26,10,0.00014972686767578125
27,10,1.0989606380462646e-07
28,10,7.8580342233181e-09
29,10,5.558831617236137e-09
30,10,2.9685907065868378e-09
31,10,9.720679372549057e-09

0,11,6.258487701416016e-07
1,11,7.748603820800781e-06
2,11,3.123283386230469e-05
3,11,9.822845458984375e-05
4,11,2.250075340270996e-06
5,11,4.1425228118896484e-06
6,11,1.6242265701293945e-06
7,11,1.7462298274040222e-08
8,11,7.078051567077637e-07
9,11,3.814697265625e-05
10,11,4.507601261138916e-07
11,11,1.1408701539039612e-07
12,11,8.828938007354736e-07
13,11,1.2398231774568558e-08
14,11,1.1205673217773438e-05
15,11,8.67992639541626e-07
16,11,1.430511474609375e-06
17,11,2.421438694000244e-07
18,11,0.003997802734375
19,11,0.953125
20,11,6.258487701416016e-07
21,11,3.0249357223510742e-06
22,11,0.04443359375
23,11,1.0710209608078003e-07
24,11,8.568167686462402e-07
25,11,6.258487701416016e-07
26,11,1.028865881380625e-11
27,11,7.301568984985352e-07
28,11,3.073364496231079e-08
29,11,5.3783878684043884e-08
30,11,1.979060471057892e-08
31,11,7.676135282963514e-10

0,12,1.621246337890625e-05
1,12,0.00019073486328125
2,12,0.000766754150390625
3,12,0.005584716796875
4,12,0.00017642974853515625
5,12,0.00811767578125
6,12,0.005767822265625
7,12,0.96875
8,12,0.00150299072265625
9,12,0.00193023681640625
10,12,0.0003986358642578125
11,12,8.726119995117188e-05
12,12,0.0017547607421875
13,12,0.00045013427734375
14,12,7.987022399902344e-06
15,12,3.0159950256347656e-05
16,12,0.00021648406982421875
17,12,2.7212081477046013e-09
18,12,4.708766937255859e-06
19,12,2.4199485778808594e-05
20,12,1.609325408935547e-05
21,12,2.3245811462402344e-05
22,12,5.384208634495735e-10
23,12,2.2351741790771484e-07
24,12,2.7418136596679688e-05
25,12,1.621246337890625e-05
26,12,0.00010538101196289062
27,12,0.000339508056640625
28,12,0.00433349609375
29,12,0.00014781951904296875
30,12,1.5832483768463135e-07
31,12,2.294778823852539e-06

0,13,9.98377799987793e-07
1,13,0.9921875
2,13,8.404254913330078e-06
3,13,1.8998980522155762e-06
4,13,3.933906555175781e-05
5,13,1.3649463653564453e-05
6,13,1.5497207641601562e-05
7,13,1.1444091796875e-05
8,13,0.000263214111328125
9,13,0.00023937225341796875
10,13,0.003814697265625
11,13,0.000377655029296875
12,13,8.64267349243164e-06
13,13,0.0009918212890625
14,13,4.6193599700927734e-07
15,13,8.003553375601768e-10
16,13,0.00011157989501953125
17,13,5.662441253662109e-07
18,13,1.728534698486328e-05
19,13,5.036592483520508e-06
20,13,9.98377799987793e-07
21,13,1.895427703857422e-05
22,13,0.0019683837890625
23,13,1.4668330550193787e-08
24,13,2.7194619178771973e-07
25,13,9.98377799987793e-07
26,13,5.602836608886719e-05
27,13,6.565824151039124e-08
28,13,2.1827872842550278e-09
29,13,5.857145879417658e-10
30,13,1.1175870895385742e-07
31,13,1.1175870895385742e-07

0,14,2.1327286958694458e-07
1,14,0.00011777877807617188
2,14,4.842877388000488e-08
3,14,6.845220923423767e-08
4,14,1.3783574104309082e-07
5,14,4.842877388000488e-08
6,14,5.3085386753082275e-08
7,14,7.048583938740194e-11
8,14,5.476176738739014e-07
9,14,1.0788440704345703e-05
10,14,3.293156623840332e-06
11,14,1.3597309589385986e-07
12,14,4.0046870708465576e-08
13,14,7.031485438346863e-08
14,14,1.0244548320770264e-07
15,14,2.964952727779746e-10
16,14,1.4435499906539917e-07
17,14,1.1861324310302734e-05
18,14,1.0073184967041016e-05
19,14,4.76837158203125e-05
20,14,2.169981598854065e-07
21,14,2.7060508728027344e-05
22,14,1.0
23,14,1.2293457984924316e-06
24,14,3.0995579436421394e-09
25,14,2.169981598854065e-07
26,14,2.514570951461792e-08
27,14,4.7730281949043274e-08
28,14,2.6193447411060333e-10
29,14,1.6079866327345371e-09
30,14,2.339482307434082e-06
31,14,1.2014061212539673e-07

0,15,4.982948303222656e-05
1,15,1.434236764907837e-07
2,15,4.696846008300781e-05
3,15,7.390975952148438e-05
4,15,4.935264587402344e-05
5,15,5.364418029785156e-06
6,15,2.3096799850463867e-06
7,15,6.984919309616089e-08
8,15,2.4400651454925537e-07
9,15,1.0207295417785645e-06
10,15,6.565824151039124e-08
11,15,1.7229467630386353e-07
12,15,2.473592758178711e-06
13,15,3.608874976634979e-08
14,15,0.000873565673828125
15,15,1.5124678611755371e-06
16,15,4.708766937255859e-06
17,15,0.00019550323486328125
18,15,1.150183379650116e-07
19,15,1.3113021850585938e-06
20,15,4.935264587402344e-05
21,15,0.00179290771484375
22,15,0.00014495849609375
23,15,0.98828125
24,15,4.857778549194336e-06
25,15,4.935264587402344e-05
26,15,1.5854835510253906e-05
27,15,0.0002803802490234375
28,15,0.0001888275146484375
29,15,0.005523681640625
30,15,0.000514984130859375
31,15,0.000492095947265625

0,16,3.2186508178710938e-06
1,16,3.0040740966796875e-05
2,16,0.9609375
3,16,0.032958984375
4,16,0.000202178955078125
5,16,9.655952453613281e-06
6,16,1.9222497940063477e-06
7,16,9.417533874511719e-06
8,16,2.1513551473617554e-07
9,16,2.4400651454925537e-07
10,16,5.066394805908203e-07
11,16,4.00543212890625e-05
12,16,6.866455078125e-05
13,16,7.569789886474609e-06
14,16,0.00016498565673828125
15,16,0.000797271728515625
16,16,3.844499588012695e-06
17,16,2.8312206268310547e-06
18,16,2.5033950805664062e-06
19,16,0.00286865234375
20,16,3.2186508178710938e-06
21,16,1.5422701835632324e-06
22,16,1.9788742065429688e-05
23,16,7.241964340209961e-06
24,16,0.0015411376953125
25,16,3.2186508178710938e-06
26,16,8.614733815193176e-09
27,16,8.121132850646973e-07
28,16,2.8759241104125977e-06
29,16,2.2649765014648438e-05
30,16,2.8172507882118225e-08
31,16,1.3606040738523006e-09

0,17,6.183981895446777e-07
1,17,4.954636096954346e-07
2,17,7.915496826171875e-05
3,17,0.000385284423828125
4,17,1.7974525690078735e-07
5,17,7.12275505065918e-06
6,17,2.771615982055664e-06
7,17,9.894371032714844e-06
8,17,7.227063179016113e-07
9,17,1.3530254364013672e-05
10,17,1.909211277961731e-07
11,17,1.9744038581848145e-07
12,17,9.894371032714844e-06
13,17,9.592622518539429e-08
14,17,1.1324882507324219e-06
15,17,0.0002689361572265625
16,17,8.828938007354736e-07
17,17,6.693881005048752e-10
18,17,0.00075531005859375
19,17,1.0
20,17,6.183981895446777e-07
21,17,1.7881393432617188e-06
22,17,1.0654330253601074e-06
23,17,7.62520357966423e-09
24,17,0.00010395050048828125
25,17,6.183981895446777e-07
26,17,6.230038707144558e-11
27,17,7.12275505065918e-06
28,17,3.0279159545898438e-05
29,17,5.5730342864990234e-06
30,17,1.1117663234472275e-08
31,17,2.051820047199726e-09

0,18,1.1861324310302734e-05
1,18,1.414446160197258e-08
2,18,0.001739501953125
3,18,0.003448486328125
4,18,1.8358230590820312e-05
5,18,9.775161743164062e-05
6,18,9.298324584960938e-05
7,18,0.000347137451171875
8,18,1.0728836059570312e-05
9,18,1.4007091522216797e-05
10,18,3.546476364135742e-06
11,18,1.3649463653564453e-05
12,18,0.00014209747314453125
13,18,6.616115570068359e-06
14,18,2.1219253540039062e-05
15,18,0.98828125
16,18,5.550682544708252e-07
17,18,6.532669067382812e-05
18,18,0.0005035400390625
19,18,0.00518798828125
20,18,1.1920928955078125e-05
21,18,6.082700565457344e-09
22,18,2.2817403078079224e-07
23,18,1.043081283569336e-07
24,18,7.390975952148438e-05
25,18,1.1861324310302734e-05
26,18,3.3614924177527428e-09
27,18,1.609325408935547e-05
28,18,0.0001201629638671875
29,18,0.00010251998901367188
30,18,5.066394805908203e-07
31,18,3.725290298461914e-08

0,19,2.5510787963867188e-05
1,19,1.6450881958007812e-05
2,19,2.753734588623047e-05
3,19,2.5331974029541016e-07
4,19,3.4868717193603516e-06
5,19,7.962808012962341e-08
6,19,4.516914486885071e-08
7,19,5.029141902923584e-07
8,19,6.379559636116028e-08
9,19,3.841705620288849e-09
10,19,1.4808028936386108e-07
11,19,8.487701416015625e-05
12,19,1.646578311920166e-06
13,19,1.4543533325195312e-05
14,19,0.0004863739013671875
15,19,0.00201416015625
16,19,0.000217437744140625
17,19,3.933906555175781e-05
18,19,0.000675201416015625
19,19,0.000614166259765625
20,19,2.5510787963867188e-05
21,19,1.0669231414794922e-05
22,19,0.000194549560546875
23,19,2.777576446533203e-05
24,19,0.99609375
25,19,2.5510787963867188e-05
26,19,3.874301910400391e-06
27,19,1.2069940567016602e-06
28,19,9.059906005859375e-06
29,19,1.6808509826660156e-05
30,19,2.5153160095214844e-05
31,19,2.2530555725097656e-05

0,20,1.5795230865478516e-06
1,20,6.794929504394531e-06
2,20,4.675239324569702e-07
3,20,4.231929779052734e-06
4,20,1.2665987014770508e-06
5,20,2.872943878173828e-05
6,20,3.0994415283203125e-05
7,20,4.559755325317383e-06
8,20,3.3855438232421875e-05
9,20,0.0003528594970703125
10,20,1.1324882507324219e-05
11,20,1.1026859283447266e-06
12,20,2.4884939193725586e-06
13,20,3.520399332046509e-07
14,20,4.4405460357666016e-06
15,20,2.0503997802734375e-05
16,20,1.621246337890625e-05
17,20,1.341104507446289e-07
18,20,0.36328125
19,20,0.63671875
20,20,1.5795230865478516e-06
21,20,1.424923539161682e-07
22,20,0.000553131103515625
23,20,5.129550117999315e-10
24,20,2.995133399963379e-06
25,20,1.5795230865478516e-06
26,20,1.5643308870494366e-10
27,20,1.735985279083252e-06
28,20,2.1420419216156006e-07
29,20,1.6996636986732483e-08
30,20,3.073364496231079e-08
31,20,9.66247171163559e-09

0,21,2.592802047729492e-06
1,21,2.2737367544323206e-10
2,21,5.185604095458984e-06
3,21,0.0001277923583984375
4,21,1.0011717677116394e-08
5,21,1.6391277313232422e-06
6,21,7.152557373046875e-07
7,21,2.9325485229492188e-05
8,21,5.564652383327484e-08
9,21,5.327165126800537e-07
10,21,2.86672729998827e-09
11,21,5.529727786779404e-09
12,21,9.655952453613281e-06
13,21,1.4086253941059113e-08
14,21,3.0547380447387695e-07
15,21,0.00049591064453125
16,21,5.3085386753082275e-08
17,21,2.0099832909181714e-10
18,21,1.501757651567459e-08
19,21,2.8014183044433594e-05
20,21,2.592802047729492e-06
21,21,0.0003414154052734375
22,21,1.9895196601282805e-11
23,21,0.00020694732666015625
24,21,0.00011777877807617188
25,21,2.592802047729492e-06
26,21,5.550682544708252e-07
27,21,0.0021514892578125
28,21,0.67578125
29,21,0.3203125
30,21,1.4603137969970703e-05
31,21,4.982948303222656e-05

0,22,7.189810276031494e-07
1,22,0.99609375
2,22,2.8967857360839844e-05
3,22,1.9669532775878906e-06
4,22,0.00012302398681640625
5,22,1.5974044799804688e-05
6,22,1.1086463928222656e-05
7,22,4.1961669921875e-05
8,22,7.104873657226562e-05
9,22,2.47955322265625e-05
10,22,0.000606536865234375
11,22,0.0004863739013671875
12,22,5.5730342864990234e-06
13,22,0.0005035400390625
14,22,5.0961971282958984e-06
15,22,2.1827872842550278e-09
16,22,0.00099945068359375
17,22,5.471520125865936e-08
18,22,9.441375732421875e-05
19,22,2.288818359375e-05
20,22,7.189810276031494e-07
21,22,3.7103891372680664e-06
22,22,0.000339508056640625
23,22,2.8085196390748024e-09
24,22,7.808208465576172e-06
25,22,7.189810276031494e-07
26,22,6.4373016357421875e-06
27,22,2.5029294192790985e-08
28,22,1.811713445931673e-09
29,22,2.7830537874251604e-10
30,22,5.093170329928398e-09
31,22,1.257285475730896e-08

0,23,1.1324882507324219e-05
1,23,2.002716064453125e-05
2,23,0.498046875
3,23,0.498046875
4,23,0.00041961669921875
5,23,0.0001983642578125
6,23,0.0001068115234375
7,23,1.0907649993896484e-05
8,23,2.8133392333984375e-05
9,23,0.000270843505859375
10,23,9.059906005859375e-05
11,23,4.2438507080078125e-05
12,23,0.000621795654296875
13,23,3.838539123535156e-05
14,23,8.463859558105469e-06
15,23,0.000347137451171875
16,23,1.0477378964424133e-07
17,23,0.00127410888671875
18,23,3.129243850708008e-07
19,23,0.0001983642578125
20,23,1.1324882507324219e-05
21,23,4.291534423828125e-06
22,23,0.0003757476806640625
23,23,9.1552734375e-05
24,23,2.5890767574310303e-07
25,23,1.1324882507324219e-05
26,23,1.955777406692505e-07
27,23,1.0907649993896484e-05
28,23,3.993511199951172e-06
29,23,9.012222290039062e-05
30,23,2.995133399963379e-06
31,23,2.4097971618175507e-08

0,24,3.039836883544922e-05
1,24,8.0108642578125e-05
2,24,0.0019989013671875
3,24,0.0021209716796875
4,24,0.000301361083984375
5,24,2.765655517578125e-05
6,24,1.0848045349121094e-05
7,24,4.600733518600464e-07
8,24,3.4123659133911133e-06
9,24,2.3365020751953125e-05
10,24,5.0961971282958984e-06
11,24,2.428889274597168e-06
12,24,2.777576446533203e-05
13,24,2.0712614059448242e-06
14,24,7.867813110351562e-05
15,24,2.514570951461792e-08
16,24,3.2633543014526367e-06
17,24,9.679794311523438e-05
18,24,1.760781742632389e-09
19,24,1.2386590242385864e-07
20,24,3.0279159545898438e-05
21,24,0.0228271484375
22,24,0.000362396240234375
23,24,0.96875
24,24,2.5331974029541016e-07
25,24,3.039836883544922e-05
26,24,0.0006866455078125
27,24,0.00014019012451171875
28,24,3.7670135498046875e-05
29,24,0.00150299072265625
30,24,0.0002651214599609375
31,24,0.0001316070556640625

0,25,1.341104507446289e-05
1,25,0.75
2,25,0.002105712890625
3,25,3.0040740966796875e-05
4,25,0.00238037109375
5,25,0.00011348724365234375
6,25,0.00013256072998046875
7,25,0.0035858154296875
8,25,0.000850677490234375
9,25,3.0517578125e-05
10,25,0.01416015625
11,25,0.09228515625
12,25,0.000209808349609375
13,25,0.1298828125
14,25,4.3392181396484375e-05
15,25,2.110004425048828e-05
16,25,0.0024566650390625
17,25,8.440017700195312e-05
18,25,0.00074005126953125
19,25,2.5153160095214844e-05
20,25,1.341104507446289e-05
21,25,2.1513551473617554e-07
22,25,0.00017833709716796875
23,25,6.111804395914078e-09
24,25,0.000583648681640625
25,25,1.341104507446289e-05
26,25,0.0001811981201171875
27,25,7.916241884231567e-08
28,25,2.9103830456733704e-08
29,25,6.490154191851616e-09
30,25,1.1874362826347351e-07
31,25,1.0477378964424133e-07

0,26,8.195638656616211e-07
1,26,2.6659108698368073e-08
2,26,2.396106719970703e-05
3,26,0.0003509521484375
4,26,4.260800778865814e-08
5,26,1.8700957298278809e-06
6,26,7.450580596923828e-07
7,26,1.4435499906539917e-07
8,26,1.5832483768463135e-07
9,26,1.3589859008789062e-05
10,26,3.213062882423401e-08
11,26,1.3445969671010971e-08
12,26,3.039836883544922e-06
13,26,4.627509042620659e-09
14,26,8.046627044677734e-07
15,26,0.0001506805419921875
16,26,6.612390279769897e-08
17,26,7.62520357966423e-09
18,26,0.00018215179443359375
19,26,1.0
20,26,8.307397365570068e-07
21,26,1.3470649719238281e-05
22,26,2.086162567138672e-05
23,26,4.880130290985107e-07
24,26,1.0251998901367188e-05
25,26,8.195638656616211e-07
26,26,2.5920599000528455e-11
27,26,2.5153160095214844e-05
28,26,4.935264587402344e-05
29,26,4.8160552978515625e-05
30,26,2.3096799850463867e-07
31,26,1.3445969671010971e-08

0,27,1.233816146850586e-05
1,27,1.2200325727462769e-07
2,27,0.00189971923828125
3,27,0.00189971923828125
4,27,9.834766387939453e-06
5,27,3.743171691894531e-05
6,27,4.3392181396484375e-05
7,27,0.00011301040649414062
8,27,1.5854835510253906e-05
9,27,1.9073486328125e-05
10,27,1.4960765838623047e-05
11,27,5.078315734863281e-05
12,27,0.00016307830810546875
13,27,3.4809112548828125e-05
14,27,6.586313247680664e-06
15,27,0.984375
16,27,3.7439167499542236e-07
17,27,0.0002956390380859375
18,27,0.00083160400390625
19,27,0.01025390625
20,27,1.245737075805664e-05
21,27,1.0943040251731873e-08
22,27,3.635883331298828e-06
23,27,6.51925802230835e-08
24,27,9.918212890625e-05
25,27,1.239776611328125e-05
26,27,8.265487849712372e-09
27,27,6.5267086029052734e-06
28,27,2.9087066650390625e-05
29,27,3.266334533691406e-05
30,27,1.5273690223693848e-06
31,27,4.330649971961975e-08

0,28,2.1696090698242188e-05
1,28,8.821487426757812e-05
2,28,2.205371856689453e-05
3,28,1.8533319234848022e-07
4,28,2.473592758178711e-06
5,28,5.820766091346741e-08
6,28,3.119930624961853e-08
7,28,3.688037395477295e-07
8,28,6.798654794692993e-08
9,28,5.238689482212067e-09
10,28,2.1606683731079102e-07
11,28,9.012222290039062e-05
12,28,1.5050172805786133e-06
13,28,1.990795135498047e-05
14,28,0.0002841949462890625
15,28,0.000339508056640625
16,28,0.000301361083984375
17,28,1.2755393981933594e-05
18,28,0.0003681182861328125
19,28,0.000560760498046875
20,28,2.1696090698242188e-05
21,28,5.626678466796875e-05
22,28,0.000385284423828125
23,28,3.838539123535156e-05
24,28,0.99609375
25,28,2.1696090698242188e-05
26,28,1.043081283569336e-05
27,28,1.169741153717041e-06
28,28,7.271766662597656e-06
29,28,1.2278556823730469e-05
30,28,2.9921531677246094e-05
31,28,3.314018249511719e-05

0,29,2.9355287551879883e-06
1,29,2.2292137145996094e-05
2,29,1.1781230568885803e-07
3,29,9.275972843170166e-07
4,29,2.726912498474121e-06
5,29,5.5789947509765625e-05
6,29,9.107589721679688e-05
7,29,2.4557113647460938e-05
8,29,0.0001773834228515625
9,29,0.000675201416015625
10,29,7.152557373046875e-05
11,29,5.453824996948242e-06
12,29,3.5017728805541992e-06
13,29,2.562999725341797e-06
14,29,5.334615707397461e-06
15,29,1.990795135498047e-05
16,29,6.914138793945312e-05
17,29,4.507601261138916e-07
18,29,0.89453125
19,29,0.103515625
20,29,2.9355287551879883e-06
21,29,7.35744833946228e-08
22,29,0.0003299713134765625
23,29,2.346496330574155e-10
24,29,3.2335519790649414e-06
25,29,2.9355287551879883e-06
26,29,2.2264430299401283e-09
27,29,1.6763806343078613e-06
28,29,1.825392246246338e-07
29,29,7.30506144464016e-09
30,29,6.705522537231445e-08
31,29,5.21540641784668e-08


